Comparing Socially-Equitable Renewable Energy Budget Allocation MDP Policies in Mature and Emerging Economies

Equitable renewable-energy planning is a sequential decision problem, but the decision variables available to a public planner differ sharply between mature and emerging economies. In the former the government largely builds generation, while in the latter it steers private investment through incentives and quotas. We formulate socially-equitable renewable-energy budget allocation as a Markov Decision Process (MDP) and, using a single problem-agnostic solver interface, compare the same policies across the two settings: eight U.S. cities (a mature economy) and West Java, Indonesia (an emerging economy). The results show that across both settings, a receding-horizon value-iteration policy dominates. In the U.S., it reaches 66% renewable penetration while cutting the underserved low-income population by 96% versus a random baseline. In West Java it closes the low-access gap while crowding in about seven times the private capital of a naive market-chasing heuristic. More interestingly, this heuristic, which is mildly sub-optimal in the U.S., could yield catastrophic outcomes in Indonesia, by underserving every low-access region, because chasing attractive markets and serving the underserved diverge once the planner acts through private developers.

==> figs/data/combined.csv <==
policy,us_reward,us_rstd,us_re,us_restd,us_unserved,us_ustd,id_reward,id_rstd,id_re,id_restd,id_unserved,id_ustd
VI,4318.8,64.1,66.28,1.59,0.221,0.083,3548.6,39.7,52.41,0.64,0.0,0.0
Eq-MCTS,3959.8,89.3,50.48,4.13,1.622,0.317,3405.7,60.5,54.13,2.11,0.218,0.39
MCTS,3933.4,86.3,43.22,4.24,1.294,0.309,3511.1,56.1,55.58,1.03,0.042,0.111
Eq-Greedy,3921.4,67.5,67.48,0.58,0.532,0.448,3420.5,54.7,49.67,1.77,0.0,0.0
Mk-Greedy,3344.1,58.6,23.95,0.0,0.474,0.424,1411.4,39.6,34.75,0.0,6.262,0.101
Random,2438.8,353.2,45.95,6.88,5.615,1.534,2067.8,288.9,46.41,3.54,2.95,0.85


==> figs/data/cross_greedy.csv <==
bias,us_reward,us_unserved,id_reward,id_unserved
Equity,3921.4,0.532,3420.5,0.0
Market,3344.1,0.474,1411.4,6.262


==> figs/data/cross_mcts.csv <==
bias,us_reward,us_unserved,id_reward,id_unserved
Equity,3959.8,1.622,3405.7,0.218
Market,3993.9,1.345,3531.1,0.027

